EvoWiki: Evaluating LLMs on Evolving Knowledge

Knowledge utilization is a critical aspect of LLMs, and understanding how they adapt to evolving knowledge is essential for their effective deployment. However, existing benchmarks are predominantly static, failing to capture the evolving nature of LLMs and knowledge, leading to inaccuracies and vulnerabilities such as contamination. In this paper, we introduce EvoWiki, an evolving dataset designed to reflect knowledge evolution by categorizing information into stable, evolved, and uncharted states. EvoWiki is fully auto-updatable, enabling precise evaluation of continuously changing knowledge and newly released LLMs. Through experiments with Retrieval-Augmented Generation (RAG) and Contunual Learning (CL), we evaluate how effectively LLMs adapt to evolving knowledge. Our results indicate that current models often struggle with evolved knowledge, frequently providing outdated or incorrect responses. Moreover, the dataset highlights a synergistic effect between RAG and CL, demonstrating their potential to better adapt to evolving knowledge. EvoWiki provides a robust benchmark for advancing future research on the knowledge evolution capabilities of large language models.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclweb.org/anthology/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> records/left_and_right_in.csv <==
closedqa
32.95 & 43.38 & 21.43 & 9.05 & 17.84 & 19.54 & 12.78 & 27.95 & 21.82
32.95 & 43.38 & 21.43 & 30.07 & 17.84 & 19.54 & 12.78 & 27.95 & 21.82
goldenqa
88.81 & 75.71 & 62.89 & 80.93 & 71.86 & 69.17 & 87.22 & 63.89 & 62.74
88.81 & 75.71 & 62.89 & 89.9 & 71.86 & 69.17 & 87.22 & 63.89 & 62.74
cpt_e3_goldenqa
89.28 & 76.8 & 62.98 & 75.39 & 73.95 & 70.22 & 87.84 & 64.73 & 64.01
89.28 & 76.8 & 62.98 & 88.33 & 73.95 & 70.22 & 87.84 & 64.73 & 64.01
sft_e3_goldenqa
92.7 & 74.71 & 65.72 & 82.8 & 72.19 & 68.23 & 91.72 & 65.66 & 61.15
92.7 & 74.71 & 65.72 & 90.73 & 72.19 & 68.23 & 91.72 & 65.66 & 61.15
cpt_e3_closedqa
37.04 & 46.4 & 21.35 & 10.02 & 19.01 & 20.79 & 16.65 & 29.71 & 23.57
37.04 & 46.4 & 21.35 & 32.16 & 19.01 & 20.79 & 16.65 & 29.71 & 23.57
cpt_e5_closedqa
37.17 & 45.14 & 22.76 & 10.02 & 18.68 & 21.94 & 17.36 & 29.12 & 24.2
37.17 & 45.14 & 22.76 & 31.71 & 18.68 & 21.94 & 17.36 & 29.12 & 24.2
sft_e3_closedqa
37.78 & 44.05 & 24.45 & 9.87 & 19.77 & 22.99 & 16.56 & 28.37 & 25.0
37.78 & 44.05 & 24.45 & 31.11 & 19.77 & 22.99 & 16.56 & 28.37 & 25.0
sft_e5_closedqa
37.44 & 45.56 & 24.27 & 9.57 & 19.68 & 23.82 & 16.3 & 27.1 & 25.32
37.44 & 45.56 & 24.27 & 31.26 & 19.68 & 23.82 & 16.3 & 27.1 & 25.32
cpt_e3_contriever15
79.17 & 43.38 & 22.41 & 47.2 & 25.46 & 24.03 & 75.95 & 32.32 & 30.25
79.17 & 43.38 & 22.41 & 78.01 & 25.46 & 24.03 & 75.95 & 32.32 & 30.25
sft_e3_contriever15
83.52 & 44.81 & 25.51 & 58.41 & 26.13 & 24.45 & 81.32 & 35.1 & 30.57
83.52 & 44.81 & 25.51 & 81.75 & 26.13 & 24.45 & 81.32 & 35.1 & 30.57
cpt_sft_e3_closedqa
39.25 & 44.47 & 25.6 & 10.17 & 20.6 & 23.3 & 17.18 & 28.03 & 25.8
39.25 & 44.47 & 25.6 & 32.61 & 20.6 & 23.3 & 17.18 & 28.03 & 25.8
cpt_sft_e5_closedqa
38.18 & 43.38 & 25.16 & 10.32 & 20.02 & 23.2 & 17.44 & 27.86 & 25.64
38.18 & 43.38 & 25.16 & 32.91 & 20.02 & 23.2 & 17.44 & 27.86 & 25.64
cpt_sft_e3_goldenqa
91.63 & 75.8 & 66.78 & 81.15 & 73.7 & 68.97 & 89.87 & 64.65 & 61.62
91.63 & 75.8 & 66.78 & 89.15 & 73.7 & 68.97 & 89.87 & 64.65 & 61.62
cpt_sft_e3_contriever_15
80.78 & 42.96 & 22.41 & 51.61 & 24.2 & 22.99 & 78.41 & 32.83 & 28.5
80.78 & 42.96 & 22.41 & 79.58 & 24.2 & 22.99 & 78.41 & 32.83 & 28.5
bm25_15
60.95 & 34.42 & 17.36 & 40.69 & 21.69 & 18.29 & 48.28 & 26.94 & 22.29
60.95 & 34.42 & 17.36 & 60.28 & 21.69 & 18.29 & 48.28 & 26.94 & 22.29
contriever_15
80.11 & 43.63 & 24.09 & 53.25 & 27.97 & 23.09 & 77.27 & 36.78 & 28.82
80.11 & 43.63 & 24.09 & 79.13 & 27.97 & 23.09 & 77.27 & 36.78 & 28.82
sft_cpt_e3_closedqa
39.72 & 52.43 & 26.93 & 11.74 & 22.11 & 23.3 & 19.47 & 30.81 & 27.23
39.72 & 52.43 & 26.93 & 35.98 & 22.11 & 23.3 & 19.47 & 30.81 & 27.23
sft_cpt_e3_goldenqa
91.09 & 77.05 & 64.66 & 78.01 & 74.37 & 69.17 & 90.13 & 66.67 & 62.74
91.09 & 77.05 & 64.66 & 89.38 & 74.37 & 69.17 & 90.13 & 66.67 & 62.74
sft_cpt_e5_closedqa
39.38 & 52.18 & 27.46 & 12.57 & 22.03 & 23.72 & 19.3 & 31.4 & 27.87
39.38 & 52.18 & 27.46 & 36.72 & 22.03 & 23.72 & 19.3 & 31.4 & 27.87

==> records/left_and_right_in.txt <==
closedqa
32.95 & 43.38 & 21.43 & 9.05 & 17.84 & 19.54 & 12.78 & 27.95 & 21.82
32.95 & 43.38 & 21.43 & 30.07 & 17.84 & 19.54 & 12.78 & 27.95 & 21.82
goldenqa
88.81 & 75.71 & 62.89 & 80.93 & 71.86 & 69.17 & 87.22 & 63.89 & 62.74
88.81 & 75.71 & 62.89 & 89.9 & 71.86 & 69.17 & 87.22 & 63.89 & 62.74
cpt_e3_goldenqa
89.28 & 76.8 & 62.98 & 75.39 & 73.95 & 70.22 & 87.84 & 64.73 & 64.01
89.28 & 76.8 & 62.98 & 88.33 & 73.95 & 70.22 & 87.84 & 64.73 & 64.01
sft_e3_goldenqa
92.7 & 74.71 & 65.72 & 82.8 & 72.19 & 68.23 & 91.72 & 65.66 & 61.15
92.7 & 74.71 & 65.72 & 90.73 & 72.19 & 68.23 & 91.72 & 65.66 & 61.15
cpt_e3_closedqa
37.04 & 46.4 & 21.35 & 10.02 & 19.01 & 20.79 & 16.65 & 29.71 & 23.57
37.04 & 46.4 & 21.35 & 32.16 & 19.01 & 20.79 & 16.65 & 29.71 & 23.57
cpt_e5_closedqa
37.17 & 45.14 & 22.76 & 10.02 & 18.68 & 21.94 & 17.36 & 29.12 & 24.2
37.17 & 45.14 & 22.76 & 31.71 & 18.68 & 21.94 & 17.36 & 29.12 & 24.2
sft_e3_closedqa
37.78 & 44.05 & 24.45 & 9.87 & 19.77 & 22.99 & 16.56 & 28.37 & 25.0
37.78 & 44.05 & 24.45 & 31.11 & 19.77 & 22.99 & 16.56 & 28.37 & 25.0
sft_e5_closedqa
37.44 & 45.56 & 24.27 & 9.57 & 19.68 & 23.82 & 16.3 & 27.1 & 25.32
37.44 & 45.56 & 24.27 & 31.26 & 19.68 & 23.82 & 16.3 & 27.1 & 25.32
cpt_e3_contriever15
79.17 & 43.38 & 22.41 & 47.2 & 25.46 & 24.03 & 75.95 & 32.32 & 30.25
79.17 & 43.38 & 22.41 & 78.01 & 25.46 & 24.03 & 75.95 & 32.32 & 30.25
sft_e3_contriever15
83.52 & 44.81 & 25.51 & 58.41 & 26.13 & 24.45 & 81.32 & 35.1 & 30.57
83.52 & 44.81 & 25.51 & 81.75 & 26.13 & 24.45 & 81.32 & 35.1 & 30.57
cpt_sft_e3_closedqa
39.25 & 44.47 & 25.6 & 10.17 & 20.6 & 23.3 & 17.18 & 28.03 & 25.8
39.25 & 44.47 & 25.6 & 32.61 & 20.6 & 23.3 & 17.18 & 28.03 & 25.8
cpt_sft_e5_closedqa
38.18 & 43.38 & 25.16 & 10.32 & 20.02 & 23.2 & 17.44 & 27.86 & 25.64
38.18 & 43.38 & 25.16 & 32.91 & 20.02 & 23.2 & 17.44 & 27.86 & 25.64
cpt_sft_e3_goldenqa
91.63 & 75.8 & 66.78 & 81.15 & 73.7 & 68.97 & 89.87 & 64.65 & 61.62
91.63 & 75.8 & 66.78 & 89.15 & 73.7 & 68.97 & 89.87 & 64.65 & 61.62
cpt_sft_e3_contriever_15
80.78 & 42.96 & 22.41 & 51.61 & 24.2 & 22.99 & 78.41 & 32.83 & 28.5
80.78 & 42.96 & 22.41 & 79.58 & 24.2 & 22.99 & 78.41 & 32.83 & 28.5
bm25_15
60.95 & 34.42 & 17.36 & 40.69 & 21.69 & 18.29 & 48.28 & 26.94 & 22.29
60.95 & 34.42 & 17.36 & 60.28 & 21.69 & 18.29 & 48.28 & 26.94 & 22.29
contriever_15
80.11 & 43.63 & 24.09 & 53.25 & 27.97 & 23.09 & 77.27 & 36.78 & 28.82
80.11 & 43.63 & 24.09 & 79.13 & 27.97 & 23.09 & 77.27 & 36.78 & 28.82
sft_cpt_e3_closedqa
39.72 & 52.43 & 26.93 & 11.74 & 22.11 & 23.3 & 19.47 & 30.81 & 27.23
39.72 & 52.43 & 26.93 & 35.98 & 22.11 & 23.3 & 19.47 & 30.81 & 27.23
sft_cpt_e3_goldenqa
91.09 & 77.05 & 64.66 & 78.01 & 74.37 & 69.17 & 90.13 & 66.67 & 62.74
91.09 & 77.05 & 64.66 & 89.38 & 74.37 & 69.17 & 90.13 & 66.67 & 62.74
sft_cpt_e5_closedqa
39.38 & 52.18 & 27.46 & 12.57 & 22.03 & 23.72 & 19.3 & 31.4 & 27.87
39.38 & 52.18 & 27.46 & 36.72 & 22.03 & 23.72 & 19.3 & 31.4 & 27.87
